Conceptual design of hollow electron lenses for beam halo control in the Large Hadron Collider

Collimation with hollow electron beams is a technique for halo control in high-power hadron beams. It is based on an electron beam (possibly pulsed or modulated in intensity) guided by strong axial magnetic fields which overlaps with the circulating beam in a short section of the ring. The concept was tested experimentally at the Fermilab Tevatron collider using a hollow electron gun installed in one of the Tevatron electron lenses. Within the US LHC Accelerator Research Program (LARP) and the European FP7 HiLumi LHC Design Study, we are proposing a conceptual design for applying this technique to the Large Hadron Collider at CERN. A prototype hollow electron gun for the LHC was built and tested. The expected performance of the hollow electron beam collimator was based on Tevatron experiments and on numerical tracking simulations. Halo removal rates and enhancements of halo diffusivity were estimated as a function of beam and lattice parameters. Proton beam core lifetimes and emittance growth rates were checked to ensure that undesired effects were suppressed. Hardware specifications were based on the Tevatron devices and on preliminary engineering integration studies in the LHC machine. Required resources and a possible timeline were also outlined, together with a brief discussion of alternative halo-removal schemes and of other possible uses of electron lenses to improve the performance of the LHC.

==> fig/HG1b_130522_9p75_1-4-1kG_yield.txt <==
# Perveance measurement
# 22 May 2013

# Filament: 9.75 A, 11.02 V
# Solenoids: 1-4-1 kG (600 A; 4800*2 A; 600 A)
# All 6 correctors: H = -1.613 A; V = -0.5 A
# Pulse width 8 us, rep. rate 4 Hz

# V = cathode-anode voltage [kV]
# Ico = peak collector current [mA]
# Ica = peak cathode current [mA]

V Ico Ica

0.1     5.0     7.16
0.5    74.4    76.0
1     204     203
2     540     540
3     964     968
4    1453    1460
5    1980    1990
6    2570    2590
7    3190    3210
8    3820    3840
8.5  4140    4160
9    4480    4480
9.5  4780    4820
10   5140    5180

